Collaborative Trustworthiness for Good Decision Making in Autonomous Systems

Autonomous systems are becoming an integral part of many application domains, like in the mobility sector. However, ensuring their safe and correct behaviour in dynamic and complex environments remains a significant challenge, where systems should autonomously make decisions e.g., about manoeuvring. We propose in this paper a general collaborative approach for increasing the level of trustworthiness in the environment of operation and improve reliability and good decision making in autonomous system. In the presence of conflicting information, aggregation becomes a major issue for trustworthy decision making based on collaborative data sharing. Unlike classical approaches in the literature that rely on consensus or majority as aggregation rule, we exploit the fact that autonomous systems have different quality attributes like perception quality. We use this criteria to determine which autonomous systems are trustworthy and borrow concepts from social epistemology to define aggregation and propagation rules, used for automated decision making. We use Binary Decision Diagrams (BDDs) as formal models for beliefs aggregation and propagation, and formulate reduction rules to reduce the size of the BDDs and allow efficient computation structures for collaborative automated reasoning.

==> Data/generated_numbers.tsv <==
1	0.490223582
2	0.476540007
3	0.55
4	0.500036997
5	0.514929309
6	0.478028234
7	0.467560087
8	0.463060764
9	0.543879863
10	0.55
11	0.532672192
12	0.470152741
13	0.487752694
14	0.451981894
15	0.510586432
16	0.454465851
17	0.503539207
18	0.478254607
19	0.537146742
20	0.490825286
21	0.491223574
22	0.549205922
23	0.452504989
24	0.502123151
25	0.461567572
26	0.511702806
27	0.525048325
28	0.48049851
29	0.491951527
30	0.546007947
31	0.509265935
32	0.486736086
33	0.540295043
34	0.542011129
35	0.519174956
36	0.535290326
37	0.519948222
38	0.540836995
39	0.54163311
40	0.536803024
41	0.469539546
42	0.520145959
43	0.45
44	0.484487195
45	0.50314368
46	0.493417341
47	0.496401658
48	0.516613812
49	0.505929471
50	0.535042966
51	0.537182425
52	0.480268871
53	0.484957547
54	0.496084368
55	0.479759553
56	0.485211642
57	0.492532822
58	0.453317728
59	0.474070415
60	0.479458625
61	0.518168642
62	0.486003098
63	0.527359795
64	0.491830756
65	0.505112865
66	0.484783067
67	0.483748896
68	0.451653788
69	0.530340674
70	0.529800504
71	0.545050658
72	0.458036017
73	0.472616718
74	0.520981002
75	0.494960667
76	0.512869599
77	0.536661655
78	0.48605766
79	0.453602413
80	0.488440728
81	0.498087753
82	0.533507103
83	0.45405179
84	0.487910465
85	0.522774111
86	0.538768032
87	0.545986569
88	0.485919175
89	0.519702368
90	0.508135839
91	0.45
92	0.528377597
93	0.516800372
94	0.508239529
95	0.501352968
96	0.46487411
97	0.540310116
98	0.460680582
99	0.521046926
100	0.511701043


==> Data/generated_numbers2.tsv <==
1	1.064010206
2	1.263379134
3	1.037290945
4	1.226497056
5	1.168745519
6	1
7	1.282316669
8	1
9	1.092918946
10	1.174693658
11	1.093877226
12	1.039069164
13	1.247611413
14	1
15	1.223266338
16	1.125207057
17	1.312562518
18	1.015589447
19	1.306865824
20	1
21	1.319598575
22	1.111399653
23	1
24	1.199751348
25	1.063128075
26	1.193567643
27	1
28	1.284660501
29	1
30	1.029088314
31	1.298502726
32	1.053047375
33	1.093353793
34	1.041677297
35	1.262424873
36	1.173203721
37	1.212897547
38	1.21646474
39	1.202440714
40	1
41	1.205427319
42	1.059740499
43	1
44	1.178369667
45	1
46	1.084883639
47	1.333607347
48	1.053847363
49	1.005770691
50	1
51	1.229399981
52	1.207567442
53	1.216828614
54	1.194779472
55	1.305454259
56	1.32950932
57	1.009009207
58	1.3010665
59	1.108277577
60	1.139468582
61	1.263176019
62	1.273927567
63	1
64	1.010441258
65	1.189455506
66	1.038785743
67	1
68	1.082428146
69	1.26070288
70	1.122999295
71	1.135655222
72	1
73	1.319461633
74	1.15003448
75	1.250571012
76	1.050499475
77	1
78	1.27782681
79	1.149378027
80	1.042625931
81	1
82	1.039509875
83	1
84	1.230694336
85	1.236429445
86	1.19585963
87	1.108442976
88	1
89	1.013395975
90	1.192452031
91	1.307006078
92	1.182310793
93	1.239024789
94	1.013620555
95	1
96	1.182467641
97	1.133381437
98	1.226075182
99	1.029872551
100	1.125251655


==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

